Multi-dimensional analysis of the chemical and physical properties of spiral galaxies

In this thesis, wide-field 2D spectroscopy is employed in order to characterise the nebular properties of late-type field galaxies. The observations performed for this dissertation represent the first endeavour to obtain full 2D coverage of the disks of a sample of nearby spiral galaxies, by the application of the Integral Field Spectroscopy (IFS) technique, under the PPAK IFS Nearby Galaxies Survey: PINGS. A self-consistent methodology is defined in terms of observation, data reduction and analysis techniques for this and upcoming IFS surveys, as well as providing a whole new set of IFS visualization and analysis software made available for the public domain (PINGSoft). The scientific analysis comprises the study of the integrated properties of the ionized gas and a detailed 2D study from the emission line spectra of four selected galaxies. Evidence is found suggesting that measurements of emission lines of classical HII regions are not only aperture, but spatial dependent, and therefore, the derived physical parameters and metallicity content may significantly depend on the morphology of the region, on the extraction aperture and on the signal-to-noise of the observed spectrum. Furthermore, observational evidence of non-linear multi-modal abundance gradients in normal spiral galaxies is found, consistent with a flattening in the innermost and outermost parts of the galactic discs, with important implications in terms of the chemical evolution of galaxies.

==> abstract.txt <==


Multi-dimensional analysis of the chemical and physical properties of spiral galaxies

In this thesis, wide-field 2D spectroscopy is employed to characterise the nebular properties of spiral galaxies. The observations of this dissertation represent the first endeavour to obtain full 2D coverage of the disks of a sample of nearby spiral galaxies, by the application of the Integral Field Spectroscopy (IFS) technique, under the PPAK IFS Nearby Galaxies Survey: PINGS. A self-consistent methodology is defined in terms of observation, data reduction and analysis techniques for this and upcoming IFS surveys, as well as providing a whole new set of IFS visualization and analysis software made available for the public domain. The scientific analysis comprises the study of the integrated properties of the ionized gas and a detailed 2D study from the emission line spectra of four selected galaxies. It is found that measurements of emission lines of a classical HII region are not only aperture, but spatial dependent, and therefore, the derived physical parameters and metallicity content may significantly depend on the morphology of the region, on the extraction aperture and on the signal-to-noise of the observed spectrum. Observational evidence of non-linear multi-modal abundance gradients in normal spiral galaxies is found, consistent with a flattening in the innermost and outermost parts of the galactic discs, with important implications in terms of the chemical evolution of galaxies.

PhD Thesis IoA, University of Cambridge, UK Nov. 2009, full content at: http://www.dspace.cam.ac.uk/handle/1810/224843




